Understanding LLMs' Fluid Intelligence Deficiency: An Analysis of the ARC Task

While LLMs have exhibited strong performance on various NLP tasks, it is noteworthy that most of these tasks rely on utilizing the vast amount of knowledge encoded in LLMs' parameters, rather than solving new problems without prior knowledge. In cognitive research, the latter ability is referred to as fluid intelligence, which is considered to be critical for assessing human intelligence. Recent research on fluid intelligence assessments has highlighted significant deficiencies in LLMs' abilities. In this paper, we analyze the challenges LLMs face in demonstrating fluid intelligence through controlled experiments, using the most representative ARC task as an example. Our study revealed three major limitations in existing LLMs: limited ability for skill composition, unfamiliarity with abstract input formats, and the intrinsic deficiency of left-to-right decoding. Our data and code can be found in https://wujunjie1998.github.io/araoc-benchmark.github.io/.

==> prompt/main_input.txt <==
<<<[SYSTEM]>>>
You will be playing a game: 
You are given several examples. Each example consists of an``input grid'' and an ``output grid'' of numbers from 0-9, where each number corresponds to a color.
Your task if try to find the common patterns from the examples and abstract the meanings of the patterns in the physical or mathematics world.
Based on the recognized meaning, please select the most close description of the common pattern from the provided options.

<<<[USER]>>>
Lets play a game where you are transforming an input grid of numbers into an output grid of numbers.

The numbers represent different colors:
0 = black
1 = blue
2 = red
3 = green
4 = yellow
5 = gray
6 = magenta
7 = orange
8 = cyan
9 = brown

Here are examples of input grids and its corresponding output grids:

Example input grid:  
{{ [[[INPUT GRID1]]] }}

Example output grid:
{{ [[[OUTPUT GRID1]]] }}

Example input grid:  
{{ [[[INPUT GRID2]]] }}

Example output grid:
{{ [[[OUTPUT GRID2]]] }}

Example input grid:  
{{ [[[INPUT GRID3]]] }}

Example output grid:
{{ [[[OUTPUT GRID3]]] }}

Please first try to find the common patterns from the input-output pairs, then answer the following question:

What meanings in the physical or mathematics world can be abstracted from the patterns? Please choose your answer from the following options: 
{{ [[[CANDIDATE ANSWERS]]] }}

Your response should end with your choice of answer.
